AsterixDB: A Scalable, Open Source BDMS

AsterixDB is a new, full-function BDMS (Big Data Management System) with a feature set that distinguishes it from other platforms in today's open source Big Data ecosystem. Its features make it well-suited to applications like web data warehousing, social data storage and analysis, and other use cases related to Big Data. AsterixDB has a flexible NoSQL style data model; a query language that supports a wide range of queries; a scalable runtime; partitioned, LSM-based data storage and indexing (including B+-tree, R-tree, and text indexes); support for external as well as natively stored data; a rich set of built-in types; support for fuzzy, spatial, and temporal types and queries; a built-in notion of data feeds for ingestion of data; and transaction support akin to that of a NoSQL store. Development of AsterixDB began in 2009 and led to a mid-2013 initial open source release. This paper is the first complete description of the resulting open source AsterixDB system. Covered herein are the system's data model, its query language, and its software architecture. Also included are a summary of the current status of the project and a first glimpse into how AsterixDB performs when compared to alternative technologies, including a parallel relational DBMS, a popular NoSQL store, and a popular Hadoop-based SQL data analytics platform, for things that both technologies can do. Also included is a brief description of some initial trials that the system has undergone and the lessons learned (and plans laid) based on those early "customer" engagements.

==> data/msm.adm.txt <==
{ "message-id":1, "author-id":3, "timestamp":datetime("2014-02-20T12:10:00"), "sender-location":point("47.16, 77.75"), "tags":{{ "Margarita", "Isbel", "Von" }}, "message":"Having lunch with @Margarita, @Isbel, and @Von." }
{ "message-id":2, "author-id":7, "timestamp":datetime("2014-02-20T12:12:00"), "in-response-to":1, "sender-location":point("41.66, 80.87"), "tags":{{ "Von" }}, "message":"Haven't seen @Isbel in ages. Say hello!" }
{ "message-id":3, "author-id":3, "timestamp":datetime("2014-02-20T12:12:30"), "in-response-to":2, "sender-location":point("47.16, 77.75"), "tags":{{ "Woodrow" }}, "message":"Sure. How's @Woodrow?" }
{ "message-id":4, "author-id":7, "timestamp":datetime("2014-02-20T12:14:00"), "in-response-to":3, "sender-location":point("41.66, 80.87"), "tags":{{ "Nicholas", "Bram" }}, "message":"Hanging out with @Nicholas and @Bram" }
{ "message-id":5, "author-id":8, "timestamp":datetime("2014-02-20T12:18:00"), "in-response-to":1, "sender-location":point("34.7, 90.76"), "tags":{{  }}, "message":"looks great!" }
{ "message-id":6, "author-id":6, "timestamp":datetime("2014-02-20T17:30:00"), "sender-location":point("31.5, 75.56"), "tags":{{ "Nila", "Von" }}, "message":"Going to the game tonite with @Nila and @Von." }
{ "message-id":7, "author-id":4, "timestamp":datetime("2014-02-20T17:40:00"), "in-response-to":6, "sender-location":point("32.91, 85.05"), "tags":{{  }}, "message":"Have fun!" }
{ "message-id":8, "author-id":1, "timestamp":datetime("2014-02-20T18:10:00"), "sender-location":point("40.33, 80.87"), "tags":{{ "Emory", "Isbel" }}, "message":"Great dinner with @Emory and @Isbel yesterday." }
{ "message-id":9, "author-id":7, "timestamp":datetime("2014-02-20T18:12:00"), "in-response-to":8, "sender-location":point("34.45, 96.48"), "tags":{{  }}, "message":"Which place is this?" }
{ "message-id":10, "author-id":1, "timestamp":datetime("2014-02-20T18:13:30"), "in-response-to":9, "sender-location":point("40.33, 80.87"), "tags":{{  }}, "message":"Amici's on Washington and Broadway" }


==> data/msu.adm.txt <==
{ "id":1, "alias":"Margarita", "name":"MargaritaStoddard", "address":{ "street":"234 Thomas Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2012-08-20T10:10:00"), "friend-ids":{{ 2, 3, 6, 10 }}, "employment":[{ "organization-name":"Codetechno", "start-date":date("2006-08-06") }] }
{ "id":2, "alias":"Isbel", "name":"IsbelDull", "address":{ "street":"345 James Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2011-01-22T10:10:00"), "friend-ids":{{ 1, 4 }}, "employment":[{ "organization-name":"Hexviafind", "start-date":date("2010-04-27") }] }
{ "id":3, "alias":"Emory", "name":"EmoryUnk", "address":{ "street":"456 Jose Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2012-07-10T10:10:00"), "friend-ids":{{ 1, 5, 8, 9 }}, "employment":[{ "organization-name":"geomedia", "start-date":date("2010-06-17"), "end-date":date("2010-01-26") }] }
{ "id":4, "alias":"Nicholas", "name":"NicholasStroh", "address":{ "street":"567 John Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2010-12-27T10:10:00"), "friend-ids":{{ 2 }}, "employment":[{ "organization-name":"Zamcorporation", "start-date":date("2010-06-08") }] }
{ "id":5, "alias":"Von", "name":"VonKemble", "address":{ "street":"678 Franklin Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2010-01-05T10:10:00"), "friend-ids":{{ 3, 6, 10 }}, "employment":[{ "organization-name":"Kongreen", "start-date":date("2010-11-27") }] }
{ "id":6, "alias":"Willis", "name":"WillisWynne", "address":{ "street":"234 Mary St", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2005-01-17T10:10:00"), "friend-ids":{{ 1, 3, 7 }}, "employment":[{ "organization-name":"jaydax", "start-date":date("2009-05-15") }] }
{ "id":7, "alias":"Suzanna", "name":"SuzannaTillson", "address":{ "street":"345 Jane St", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2012-08-07T10:10:00"), "friend-ids":{{ 6 }}, "employment":[{ "organization-name":"Labzatron", "start-date":date("2011-04-19") }] }
{ "id":8, "alias":"Nila", "name":"NilaMilliron", "address":{ "street":"356 Anne St", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2008-01-01T10:10:00"), "friend-ids":{{ 3 }}, "employment":[{ "organization-name":"Plexlane", "start-date":date("2010-02-28") }] }
{ "id":9, "alias":"Woodrow", "name":"WoodrowNehling", "address":{ "street":"567 Elisabeth St", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2005-09-20T10:10:00"), "friend-ids":{{ 3, 10 }}, "employment":[{ "organization-name":"Zuncan", "start-date":date("2003-04-22"), "end-date":date("2009-12-13") }] }
{ "id":10, "alias":"Bram", "name":"BramHatch", "address":{ "street":"678 Sarah St", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2010-10-16T10:10:00"), "friend-ids":{{ 1, 5, 9 }}, "employment":[{ "organization-name":"physcane", "start-date":date("2007-06-05"), "end-date":date("2011-11-05") }] }


==> data/short-msm.adm.txt <==
{ "message-id":1, "author-id":3, "timestamp":datetime("2014-02-20T12:10:00"), "sender-location":point("47.16, 77.75"), "tags":{{ "Margarita", "Isbel", "Von" }}, "message":"Having lunch with @Margarita, @Isbel, and @Von." }
{ "message-id":2, "author-id":7, "timestamp":datetime("2014-02-20T12:12:00"), "in-response-to":1, "sender-location":point("41.66, 80.87"), "tags":{{ "Von" }}, "message":"Haven't seen @Isbel in ages. Say hello!" }
{ "message-id":3, "author-id":3, "timestamp":datetime("2014-02-20T12:12:30"), "in-response-to":2, "sender-location":point("47.16, 77.75"), "tags":{{ "Woodrow" }}, "message":"Sure. How's @Woodrow?" }
...

==> data/short-msu.adm.txt <==
{ "id":1, "alias":"Margarita", "name":"MargaritaStoddard", "address":{ "street":"234 Thomas Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2012-08-20T10:10:00"), "friend-ids":{{ 2, 3, 6, 10 }}, "employment":[{ "organization-name":"Codetechno", "start-date":date("2006-08-06") }] }
{ "id":2, "alias":"Isbel", "name":"IsbelDull", "address":{ "street":"345 James Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2011-01-22T10:10:00"), "friend-ids":{{ 1, 4 }}, "employment":[{ "organization-name":"Hexviafind", "start-date":date("2010-04-27") }] }
{ "id":3, "alias":"Emory", "name":"EmoryUnk", "address":{ "street":"456 Jose Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2012-07-10T10:10:00"), "friend-ids":{{ 1, 5, 8, 9 }}, "employment":[{ "organization-name":"geomedia", "start-date":date("2010-06-17"), "end-date":date("2010-01-26") }] }
...

==> data/shorter-msm.adm.txt <==
{ "message-id":1, "author-id":3, "timestamp":datetime("2014-02-20T12:10:00"), "sender-location":point("47.16, 77.75"), "tags":{{ "Margarita", "Isbel", "Von" }}, "message":"Having lunch with @Margarita, @Isbel, and @Von." }
{ "message-id":2, "author-id":7, "timestamp":datetime("2014-02-20T12:12:00"), "in-response-to":1, "sender-location":point("41.66, 80.87"), "tags":{{ "Von" }}, "message":"Haven't seen @Isbel in ages. Say hello!" }
...

==> data/shorter-msu.adm.txt <==
{ "id":1, "alias":"Margarita", "name":"MargaritaStoddard", "address":{ "street":"234 Thomas Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2012-08-20T10:10:00"), "friend-ids":{{ 2, 3, 6, 10 }}, "employment":[{ "organization-name":"Codetechno", "start-date":date("2006-08-06") }] }
{ "id":2, "alias":"Isbel", "name":"IsbelDull", "address":{ "street":"345 James Ave", "city":"San Hugo", "zip":"98765", "state":"CA", "country":"USA" }, "user-since":datetime("2011-01-22T10:10:00"), "friend-ids":{{ 1, 4 }}, "employment":[{ "organization-name":"Hexviafind", "start-date":date("2010-04-27") }] }
...

==> data/simple-agg-job-spec.txt <==
{
 "connectors": [
  {
   "connector": {
    "display-name": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor[CDID:0]",
    "id": "CDID:0",
    "java-class": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor"
   },
   "in-operator-id": "ODID:7",
   "in-operator-port": 0,
   "out-operator-id": "ODID:0",
   "out-operator-port": 0
  },
  {
   "connector": {
    "display-name": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor[CDID:1]",
    "id": "CDID:1",
    "java-class": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor"
   },
   "in-operator-id": "ODID:0",
   "in-operator-port": 0,
   "out-operator-id": "ODID:4",
   "out-operator-port": 0
  },
  {
   "connector": {
    "display-name": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor[CDID:2]",
    "id": "CDID:2",
    "java-class": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor"
   },
   "in-operator-id": "ODID:4",
   "in-operator-port": 0,
   "out-operator-id": "ODID:1",
   "out-operator-port": 0
  },
  {
   "connector": {
    "display-name": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor[CDID:3]",
    "id": "CDID:3",
    "java-class": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor"
   },
   "in-operator-id": "ODID:1",
   "in-operator-port": 0,
   "out-operator-id": "ODID:2",
   "out-operator-port": 0
  },
  {
   "connector": {
    "display-name": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor[CDID:4]",
    "id": "CDID:4",
    "java-class": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor"
   },
   "in-operator-id": "ODID:2",
   "in-operator-port": 0,
   "out-operator-id": "ODID:5",
   "out-operator-port": 0
  },
  {
   "connector": {
    "display-name": "edu.uci.ics.hyracks.dataflow.std.connectors.MToNReplicatingConnectorDescriptor[CDID:5]",
    "id": "CDID:5",
    "java-class": "edu.uci.ics.hyracks.dataflow.std.connectors.MToNReplicatingConnectorDescriptor"
   },
   "in-operator-id": "ODID:5",
   "in-operator-port": 0,
   "out-operator-id": "ODID:6",
   "out-operator-port": 0
  },
  {
   "connector": {
    "display-name": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor[CDID:6]",
    "id": "CDID:6",
    "java-class": "edu.uci.ics.hyracks.dataflow.std.connectors.OneToOneConnectorDescriptor"
   },
   "in-operator-id": "ODID:6",
   "in-operator-port": 0,
   "out-operator-id": "ODID:3",
   "out-operator-port": 0
  }
 ],
 "operators": [
  {
   "display-name": "edu.uci.ics.hyracks.storage.am.btree.dataflow.BTreeSearchOperatorDescriptor[ODID:0]",
   "id": "ODID:0",
   "in-arity": 1,
   "java-class": "edu.uci.ics.hyracks.storage.am.btree.dataflow.BTreeSearchOperatorDescriptor",
   "out-arity": 1
  },
  {
   "display-name": "edu.uci.ics.hyracks.dataflow.std.sort.ExternalSortOperatorDescriptor[ODID:1]",
   "id": "ODID:1",
   "in-arity": 1,
   "java-class": "edu.uci.ics.hyracks.dataflow.std.sort.ExternalSortOperatorDescriptor",
   "out-arity": 1
  },
  {
   "display-name": "edu.uci.ics.hyracks.storage.am.btree.dataflow.BTreeSearchOperatorDescriptor[ODID:2]",
   "id": "ODID:2",
   "in-arity": 1,
   "java-class": "edu.uci.ics.hyracks.storage.am.btree.dataflow.BTreeSearchOperatorDescriptor",
   "out-arity": 1
  },
  {
   "display-name": "edu.uci.ics.hyracks.dataflow.std.result.ResultWriterOperatorDescriptor[ODID:3]",
   "id": "ODID:3",
   "in-arity": 1,
   "java-class": "edu.uci.ics.hyracks.dataflow.std.result.ResultWriterOperatorDescriptor",
   "out-arity": 0
  },
  {
   "display-name": "edu.uci.ics.hyracks.algebricks.runtime.operators.meta.AlgebricksMetaOperatorDescriptor[ODID:4]",
   "id": "ODID:4",
   "in-arity": 1,
   "java-class": "edu.uci.ics.hyracks.algebricks.runtime.operators.meta.AlgebricksMetaOperatorDescriptor",
   "micro-operators": ["stream-project [1]"],
   "out-arity": 1
  },
  {
   "display-name": "edu.uci.ics.hyracks.algebricks.runtime.operators.meta.AlgebricksMetaOperatorDescriptor[ODID:5]",
   "id": "ODID:5",
   "in-arity": 1,
   "java-class": "edu.uci.ics.hyracks.algebricks.runtime.operators.meta.AlgebricksMetaOperatorDescriptor",
   "micro-operators": [
    "stream-project [1]",
    "assign [1] := [edu.uci.ics.hyracks.algebricks.core.algebra.expressions.LogicalExpressionJobGenToExpressionRuntimeProviderAdapter$ScalarEvaluatorFactoryAdapter@19bf8e26]",
    "stream-select edu.uci.ics.hyracks.algebricks.core.algebra.expressions.LogicalExpressionJobGenToExpressionRuntimeProviderAdapter$ScalarEvaluatorFactoryAdapter@6f0d6dfe",
    "stream-project [0]",
    "assign [1] := [edu.uci.ics.hyracks.algebricks.core.algebra.expressions.LogicalExpressionJobGenToExpressionRuntimeProviderAdapter$ScalarEvaluatorFactoryAdapter@5ab077a7]",
    "stream-project [1]",
    "assign [edu.uci.ics.hyracks.algebricks.core.algebra.expressions.LogicalExpressionJobGenToExpressionRuntimeProviderAdapter$AggregateFunctionFactoryAdapter@777fa374]"
   ],
   "out-arity": 1
  },
  {
   "display-name": "edu.uci.ics.hyracks.algebricks.runtime.operators.meta.AlgebricksMetaOperatorDescriptor[ODID:6]",
   "id": "ODID:6",
   "in-arity": 1,
   "java-class": "edu.uci.ics.hyracks.algebricks.runtime.operators.meta.AlgebricksMetaOperatorDescriptor",
   "micro-operators": ["assign [edu.uci.ics.hyracks.algebricks.core.algebra.expressions.LogicalExpressionJobGenToExpressionRuntimeProviderAdapter$AggregateFunctionFactoryAdapter@5cc451f6]"],
   "out-arity": 1
  },
  {
   "display-name": "edu.uci.ics.hyracks.algebricks.runtime.operators.meta.AlgebricksMetaOperatorDescriptor[ODID:7]",
   "id": "ODID:7",
   "in-arity": 0,
   "java-class": "edu.uci.ics.hyracks.algebricks.runtime.operators.meta.AlgebricksMetaOperatorDescriptor",
   "micro-operators": [
    "ets",
    "assign [0, 1] := [edu.uci.ics.hyracks.algebricks.core.algebra.expressions.LogicalExpressionJobGenToExpressionRuntimeProviderAdapter$ScalarEvaluatorFactoryAdapter@5ce11d0e, edu.uci.ics.hyracks.algebricks.core.algebra.expressions.LogicalExpressionJobGenToExpressionRuntimeProviderAdapter$ScalarEvaluatorFactoryAdapter@3f3ab1c5]"
   ],
   "out-arity": 1
  }
 ]
}
[PARTITION_COUNT(ODID:7) in CONSTANT[1:java.lang.Integer], PARTITION_COUNT(ODID:5) in CONSTANT[1:java.lang.Integer], PARTITION_COUNT(ODID:1) in CONSTANT[1:java.lang.Integer], PARTITION_COUNT(ODID:2) in CONSTANT[1:java.lang.Integer], PARTITION_COUNT(ODID:0) in CONSTANT[1:java.lang.Integer], PARTITION_LOCATION(ODID:0, 0) in CONSTANT[local_node1:java.lang.String], PARTITION_COUNT(ODID:3) in CONSTANT[1:java.lang.Integer], PARTITION_LOCATION(ODID:1, 0) in CONSTANT[local_node1:java.lang.String], PARTITION_LOCATION(ODID:5, 0) in CONSTANT[local_node1:java.lang.String], PARTITION_LOCATION(ODID:4, 0) in CONSTANT[local_node1:java.lang.String], PARTITION_LOCATION(ODID:2, 0) in CONSTANT[local_node1:java.lang.String], PARTITION_LOCATION(ODID:7, 0) in CONSTANT[local_node1:java.lang.String], PARTITION_COUNT(ODID:6) in CONSTANT[1:java.lang.Integer], PARTITION_COUNT(ODID:4) in CONSTANT[1:java.lang.Integer]]

==> data/simple-agg-opt-plan.txt <==
distribute result [%0->$$14]
-- DISTRIBUTE_RESULT  |UNPARTITIONED|
  exchange 
  -- ONE_TO_ONE_EXCHANGE  |UNPARTITIONED|
    aggregate [$$14] <- [function-call: asterix:agg-global-avg, Args:[%0->$$18]]
    -- AGGREGATE  |UNPARTITIONED|
      exchange 
      -- RANDOM_MERGE_EXCHANGE  |PARTITIONED|
        aggregate [$$18] <- [function-call: asterix:agg-local-avg, Args:[%0->$$11]]
        -- AGGREGATE  |PARTITIONED|
          project ([$$11])
          -- STREAM_PROJECT  |PARTITIONED|
            assign [$$11] <- [function-call: asterix:string-length, Args:[function-call: asterix:field-access-by-index, Args:[%0->$$0, AInt32: {6}]]]
            -- ASSIGN  |PARTITIONED|
              project ([$$0])
              -- STREAM_PROJECT  |PARTITIONED|
                select (function-call: algebricks:and, Args:[function-call: algebricks:ge, Args:[%0->$$15, ADateTime: { 2014-01-01T00:00:00.000Z }], function-call: algebricks:lt, Args:[%0->$$15, ADateTime: { 2014-04-01T00:00:00.000Z }]])
                -- STREAM_SELECT  |PARTITIONED|
                  assign [$$15] <- [function-call: asterix:field-access-by-index, Args:[%0->$$0, AInt32: {2}]]
                  -- ASSIGN  |PARTITIONED|
                    project ([$$0])
                    -- STREAM_PROJECT  |PARTITIONED|
                      exchange 
                      -- ONE_TO_ONE_EXCHANGE  |PARTITIONED|
                        unnest-map [$$16, $$0] <- function-call: asterix:index-search, Args:[AString: {MugshotMessages}, AInt32: {0}, AString: {TinySocial}, AString: {MugshotMessages}, ABoolean: {false}, ABoolean: {false}, AInt32: {1}, %0->$$22, AInt32: {1}, %0->$$22, TRUE, TRUE, FALSE]
                        -- BTREE_SEARCH  |PARTITIONED|
                          exchange 
                          -- ONE_TO_ONE_EXCHANGE  |PARTITIONED|
                            order (ASC, %0->$$22) 
                            -- STABLE_SORT [$$22(ASC)]  |PARTITIONED|
                              exchange 
                              -- ONE_TO_ONE_EXCHANGE  |PARTITIONED|
                                project ([$$22])
                                -- STREAM_PROJECT  |PARTITIONED|
                                  exchange 
                                  -- ONE_TO_ONE_EXCHANGE  |PARTITIONED|
                                    unnest-map [$$21, $$22] <- function-call: asterix:index-search, Args:[AString: {msTimestampIdx}, AInt32: {0}, AString: {TinySocial}, AString: {MugshotMessages}, ABoolean: {false}, ABoolean: {false}, AInt32: {1}, %0->$$19, AInt32: {1}, %0->$$20, TRUE, FALSE, FALSE]
                                    -- BTREE_SEARCH  |PARTITIONED|
                                      exchange 
                                      -- ONE_TO_ONE_EXCHANGE  |PARTITIONED|
                                        assign [$$19, $$20] <- [ADateTime: { 2014-01-01T00:00:00.000Z }, ADateTime: { 2014-04-01T00:00:00.000Z }]
                                        -- ASSIGN  |PARTITIONED|
                                          empty-tuple-source
                                          -- EMPTY_TUPLE_SOURCE  |PARTITIONED|
